Do spiral arms enhance star formation efficiency?

Spiral arms are some of the most spectacular features in disc galaxies, and also present in our own Milky Way. It has been argued that star formation should proceed more efficiently in spiral arms as a result of gas compression. Yet, observational studies have so far yielded contradictory results. Here we examine arm/interarm surface density contrasts at ~100 pc resolution in 28 spiral galaxies from the PHANGS survey. We find that the arm/interarm contrast in stellar mass surface density (Sigma_*) is very modest, typically a few tens of percent. This is much smaller than the contrasts measured for molecular gas (Sigma_mol) or star formation rate (Sigma_SFR) surface density, which typically reach a factor of ~2-3. Yet, Sigma_mol and Sigma_SFR contrasts show a significant correlation with the enhancement in Sigma_*, suggesting that the small stellar contrast largely dictates the stronger accumulation of gas and star formation. All these contrasts increase for grand-design spirals compared to multi-armed and flocculent systems (and for galaxies with high stellar mass). The median star formation efficiency (SFE) of the molecular gas is 16% higher in spiral arms than in interarm regions, with a large scatter, and the contrast increases significantly (median SFE contrast 2.34) for regions of particularly enhanced stellar contrast (Sigma_* contrast >1.97). The molecular-to-atomic gas ratio (Sigma_mol/Sigma_atom) is higher in spiral arms, pointing to a transformation of atomic to molecular gas. In conclusion, the boost in the star formation efficiency of molecular gas in spiral arms is generally modest or absent, except for locations with exceptionally large stellar contrasts. (abridged)

==> referee_report_reply.txt <==
REFEREE REPORT:
---------------

In this manuscript, the authors investigate the arm/interarm surface density contrasts at approximately 100 pc resolution in 28 spiral galaxies from the PHANGS survey. The research builds upon previous studies by Meidt et al. (2021) and Querejeta et al. (2021). The authors demonstrate that the arm/interarm contrast in stellar mass surface density is modest and negligible compared to the contrasts observed for molecular gas or star formation rate surface density. This suggests that the relatively small stellar contrast predominantly influences the more significant accumulation of gas and star formation. Moreover, these contrasts are found to be more pronounced in grand-design spirals compared to multi-armed and flocculent systems. Additionally, quantities such as star formation efficiency and molecular-to-atomic gas ratio exhibit higher values in spiral arms, indicating a transformation from atomic to molecular gas.

The manuscript meticulously details various sections and is well-written, with no major issues noted in sample selection or methodology for parameter calculations. However, before recommending the manuscript for publication, I propose the authors address the following points:

- Integration of Appendix E into the Main Text: The manuscript's major highlight, the examination of arm/interarm surface density contrasts at ∼100 pc resolution compared to Querejeta et al. (2021), where it was studied at kpc resolution, should be incorporated into the main text. This discussion, currently presented in "Appendix E," would provide better clarity if moved to an appropriate section within the main body of the manuscript.

- Explanation of 100 pc Resolution: The exact definition of 100 pc resolution should be elucidated at the beginning of the paper, preferably in Section 2, to ensure readers grasp the significance of this resolution. Currently, this definition appears first in Section 2.3 and later in Section 3 with footnote 5, where the utilization of the best available resolution map is mentioned. Consolidating this discussion in Section 2 would enhance the paper's coherence.

- Consideration of Sample Split based on Spiral Type: While the author reports no remarkable differences in contrasts when splitting the sample based on whether it is barred or unbarred, it would be insightful to explore the contrasts further by dividing the sample into grand-design, multiarm, and flocculent spirals to examine the effect of the presence of bar. This additional analysis could enrich the manuscript and provide a more comprehensive understanding of the observed trends.

The manuscript exhibits a high standard and is poised for publication pending the aforementioned revisions.

-------------------------------------------

REPLY:
------

- Integration of Appendix E into the Main Text: We agree that high resolution is one of the main novelties from the paper, and we have followed the suggestion from the referee to integrate Appendix E within the main body of the paper.

- Explanation of 100 pc Resolution: We have implemented the request from the referee, which we agree can help improve the clarity regarding resolution.

- Consideration of Sample Split based on Spiral Type: We have tested this suggestion, but we do not find substantial differences when splitting the different arm classes (grand-design, multi-armed and flocculent) into barred or unbarred. For example, for grand-design spirals, the median contrasts for barred vs unbarred galaxies are 1.33 vs 1.39 (SigmaStar), 2.76 vs 2.61 (SigmaMol), 3.14 vs 3.05 (SigmaMol), 1.16 vs 1.16 (SFE). Similarly small differences hold when splitting multi-armed or flocculent classes into barred and unbarred.

We have also taken the opportunity to correct some small typos and improve the clarity of some sentences.
